Improved initial data for black hole binaries by asymptotic matching of post-Newtonian and perturbed black hole solutions

We construct approximate initial data for non-spinning black hole binary systems by asymptotically matching the 4-metrics of two tidally perturbed Schwarzschild solutions in isotropic coordinates to a resummed post-Newtonian 4-metric in ADMTT coordinates. The specific matching procedure used here closely follows the calculation in gr-qc/0503011, and is performed in the so called buffer zone where both the post-Newtonian and the perturbed Schwarzschild approximations hold. The result is that both metrics agree in the buffer zone, up to the errors in the approximations. However, since isotropic coordinates are very similar to ADMTT coordinates, matching yields better results than in the previous calculation, where harmonic coordinates were used for the post-Newtonian 4-metric. In particular, not only does matching improve in the buffer zone, but due to the similarity between ADMTT and isotropic coordinates the two metrics are also close to each other near the black hole horizons. With the help of a transition function we also obtain a global smooth 4-metric which has errors on the order of the error introduced by the more accurate of the two approximations we match. This global smoothed out 4-metric is obtained in ADMTT coordinates which are not horizon penetrating. In addition, we construct a further coordinate transformation that takes the 4-metric from global ADMTT coordinates to new coordinates which are similar to Kerr-Schild coordinates near each black hole, but which remain ADMTT further away from the black holes. These new coordinates are horizon penetrating and lead, for example, to a lapse which is everywhere positive on the t=0 slice. Such coordinates may be more useful in numerical simulations.

==> response2.txt <==

We thank the referee for the comments sent to us. All suggestions were
helpful and constructive, and we have thus implemented them in the
manuscript.

==================================================================

Below we repeat the referee's suggestions and list our answers:


> In the first sentence after Eq. (21) the authors use $chi_A$,
> $\gamma_A$, ...  to refer to the parameters $\chi_1$, $\chi_2$,
> $\chi_3$, etc.  In the rest of the paper, the subscript "A" labels the
> two black holes, and using the same letter here is slightly awkward.
> Perhaps $\chi_{1,2,3}$, etc, would be better.
We agree with the referee and have changed our notation.


> Fig. 5 is quite busy.  Plotting the inner zone data only in the
> relevant part of the x-axis might help.  Say, plot inner zone 1 only
> for x>==-16 and inner zone 2 only for x<=5.
We have changed Fig. 5 in the way suggested by the referee. We 
have done the same in Fig. 7 as well.

 
> Just before Eq. (38), while talking about the extrinsic curvature, the
> authors say "in the buffer zone ... both approximations agree within
> error bars, confirming that the matching procedure has worked." In
> Figure 6, I don't see any overlap between error bars close to the
> origin, and on the side away from the companion black hole, at at
> x/m~9, the overlap is marginal at best.  In Fig. 7 between the holes,
> again, there is only marginal overlap of error bars.  Given this, the
> statement of the authors seems overly optimistic. A remark that Fig. 6
> suggests that d/m=10 is at the edge of validity of the matching scheme
> would be in order.
We agree with the referee and have changed the text before and 
after Eq. (38).

